Tortoise: An Authenticated Encryption Scheme

Given the open nature of the Internet, there is a need for authentication schemes to address inherent trust issues. We present Tortoise, an experimental nonce-based authenticated encryption scheme modeled on the Synthetic Counter-in-Tweak. This paper demonstrates a generalizable plug-and-play framework for converting block cipher into Authenticated Encryption with Associated Data. As part of this work, we utilized an XOR procedure for constructing a generic tweakable cipher. Finally, we support two modes: nonce-respecting and nonce-misuse-resistant. Source code available at https://github.com/kenluck2001/cipherResearch/tree/main/src/tortoise.

==> iclr-blog-post.txt <==
# Introduction


There are various notions of privacy which include k-anonymity, l-diversity, t-closeness, and differential privacy


The paper describes a DP mechanism that is a combination of local DP and shuffle DP. It shuffles (permutates) each individual in a cluster of similar users. As a consequence, the resulting differential privacy mechanism is better than LDP even if the group identifier is known to the adversary.

The adversary knows the group that the user belongs to, but cannot gain any more information in comparison to a sample of noisy response from other groups.

This requires a per-group shuffling with a custom shuffling routine introduced in the paper.

The motivation behind the paper is if we allow for household address to be exposed. However, an individual Alice belongs to a group in a house. If there is a highly infectious disease, due to the viral spread, it is easy to infer that every member of the household would contact the sick. However, it is possible to estimate the health status of an individual by taking a majority vote of other individuals in the house. This is the class of inference attack that this paper works to mitigate.
The house addressing should be used for grouping for our application. Note that the house address is known to the attacker.

Using LDP solely would be vulnerable to inference attacks as the noisy member in the household can be used to infer the undeclared inhabitant by majority voting.

The new scheme ensures that each group has an assignment operator for each user and allows for tunable privacy / utility tradeoff. Each group has a privacy definition protecting anonymity in a shuffled release. The order is preserved within groups thereby allowing for learning of trends across groups. In default, LDP we can only learn aggregate functions, but now within some level of granularity, we can learn about trends across groups.


Once we have shuffled, then we can only learn order-invariant functions.


Privacy leaks arise from releasing information that can help decipher noisy output and directly correlating to the input. E.g in the case of infectious disease, providing a home address , one can get the status of an individual by taking a majority voting of the other inhabitants in the same address.

Is it possible to increase learnability of trends (not just aggregate functions) while minimizing inference attacks.

This paper presents a shuffle framework that improves utility and protects against inference attacks.


An attacker does not gain any advantage in predicting the results of an individual in a group  relative to a random sample of individuals of the same group.

Groupings can be arbitrary and overlapping thereby achieving several categories of privacy.

De finetti attacks are aimed at inference attacks from shuffling schemes.

Show that theorem 4.3, alpha = de

Adversaries cannot map observed output to the original input after transformation. Privacy is attained if the output cannot be reverse-engineered to obtain the inputs.

## Main highlights of the paper

- Ordering of the data can be proxy information for the data owner.
- Groupings of data can provide some tradeoff between resistance to inference attacks and learnability.
- Shuffling is done in a groupwise manner. It is non-uniform shuffling
- Even if an individual’s group is known to the adversary, we can formulate a group-wise differential privacy scheme, with the aim to thwart inference attacks.



Blog structure
This is the ideal structure of my paper
Describe differential privacy
Describe the highlights of the paper
Extensions
Use the Core Contributions
Discussions
Conclusion

The remainder of the blog post is organized in extensions of the original paper

# Core Contributions
- Draw a connection to group shuffling.
- Reformulation in terms of (epilson, yamma) differential privacy making connection to group-wise k-anonymity
- Estimate privacy loss arising from the inherent structure of the data using entropy-based measures
	- Estimate amplification based on permutation entropy



## Relation to Group Shuffling

Relax the assumption on the equality of clusters and it is exactly equivalent to group shuffle as we replace the MALLOW models with a suitable transition.

Replace the mallow shuffler with a vanilla k-shuffler
See paper titled “dIFFERENTIAL PRIVACY VIA GROUP SHUFFLING”


## Relation to epsilon and gamma differential private scheme

We reformulate in line with the traditional notion of  epsilon and gamma  LDP
K-anonymity across clusters in a group shuffle scheme

Write proof for eplison, gamma differential mechanism

On a philosophical level, similarity can have multiple granularity, for example, every animal is similar by belong to the animal hierarchy, but a bird is different from a goal in terms of specialization.

Get multiple epsilon for each group, then use maximum epsilon as worst case noise.

### Group-wise K-anonymity

Using k-nonymity across entire data is susceptible to inference attack) De finetti attacks
Use the birthday-bound probability of uniqueness on some arbitrary k on each group as part of tunable (epilson, gamma differential privacy scheme) some QIDs for 
Using the formula in “The worst probability” in Section 4.1

Relations to Birthday-Bound Problem


K-anonymity is related to the birthday bound attack. It follows the pigeonhole principles.

K-anonymity is the characteristics of dataset to re-identify records in DB, if a record is identical to at least k-1 other records.

In 23 people, there is at least a 50% chance that at least 2 people have the same birthday.

Anonymity: it is the inability to be identified within a group of objects.




## Relation to entropy

Permutation entropy = 0 (predictable)
Permutation entropy = 1 (predictable)

Write out the entropy formula here

Degree of anonymity = H(X) / H(M)

Use permutation entropy to capture the information of a permuted set.




- Draw a connection to group shuffling.
- Reformulation in terms of (epilson, yamma) differential privacy making connection to group-wise k-anonymity
Estimating noise level for AND / OR events.
Provide alternative notion of adversarial advantage, yamma
Case providing gamma
Case not providing gamma
Adversary knows some of the actual input
Estimate using statistical physics measure using entropy
Use permutation entropy to estimate the degree of disorder in data.
Use degree of disorder to estimate amplification as a measure of privacy loss

# Discussions

The Kerckhoffs's principle populated by Auguste Kerckhoffs emphasizes that a cryptography scheme should never attain "Security through obscurity". His reasoning was that in wartimes, equipment will eventually fall in the enemy hand. Similarly, Dwork [Differential privacy in new settings] introduced the notion of Pan privacy, where she affirmed it is possible to create a differential privacy scheme should be secure even if an adversary has access to the internal states of the algorithm.

Conditional entropy would have been an idea for time series data, but shuffling is aimed at destroying privacy loss by ordering of data. Do we even need to shuffle time series and loss the order?

For distance measure, make use of quasi-identifier (QIDs) which we obtain a similarity measure on QIDs. tHIS SHOULD BE USED FOR ORDINAL ATTRIBUTES.


Briefly recap original paper 
Emphasize group-wise shuffling and discuss (Definnetti attack {describe it})
Our work would have benefitted from the formulation in paper, but the equal size of group constraints makes this scheme untenable for our use case.
Choosing of parameters
Evaluation between input and noisy response probability distributions
Discuss “confusion and diffusion” how the noise level is adjusted so that we don’t add too much that may obscure the noisy response distribution due to increased diffusion

Confusion vs diffusion

Distance between distribution
Frestel distance between normal distribution
2-wassertern metric
Mutual information metric
Fisher information as a utility metric

This is desirable if we are dealing with data stream (continuous data)
Bound estimate using the epistemic and aleatoric uncertainty
Putterfish is a notion of differential privacy that can alleviate reindentification due to correlation 

It won’t matter which group a user belongs to in our formulation as there is a clear connection to the k-anonymity and we create arbitrary groups for users.


# Conclusion

- Uniform distribution is used in the birthday bound formulation, which can be limited as this distribution is rarely observed in many cases.
- The estimation of permutation entropy is sensitive to the pattern length
- The degree of orderliness is sensitive to the presentation order at release time, and input data order, therefore the estimation of amplification can be impacted.
- Using degree of orderliness is based on utilizing the intrinsic order of the data.
- Our updated (eplison, yamma) DP is robust to inference attack if the grouping information is known by the attacker.
Discuss extensions to partial correlated leaks where adversary know part of the input before randomizer transformation


# References

[A] Vitaly Feldman, Audra McMillan, and Kunal Talwar. Hiding among the clones: A simple and nearly optimal analysis of privacy amplification by shuffling, 2020. 

[B] Interpreting Epsilon of Differential Privacy in Terms of Advantage in Guessing or Approximating Sensitive Attributes

[C] Permutation Entropy as a Measure of Information Gain/Loss in the Different Symbolic Descriptions of Financial Data

[D] Towards Extending Noiseless Privacy - Dependent Data and More Practical Approach

[E] Limiting Privacy Breaches in Privacy Preserving Data Mining

[F] Privacy implications of shuffling


==> iclr.txt <==
Theorem 3 (Extension of [10, Theorem 3.1] to Group Shuffle). Let $P=(\mathcal{R}, \mathcal{A})$ be $\varepsilon_L-L D P$ for $n$ users, parnitioned into $k$ groups of equal size. Upon randomly permuting the concatenated outputs within each group, for every $\delta \in[0,1]$ we obtain an $(\varepsilon, \delta)$-group shuffle protocol with
provided that $c_L \leq \log \frac{n}{16 \log (2 / \delta)}$.
[10] Vitaly Feldman, Audra McMillan, and Kunal Talwar. Hiding among the clones: A simple and nearly optimal analysis of privacy amplification by shuffling. 2020 .

Definition 1 (Differential privacy). Let $X$ be a metric space. Given $\epsilon \geq$ 0, a mechanism $\mathcal{M}_{\mathrm{v}}$ is $\epsilon$-differentially private if, for any $x, x^{\prime} \in X$ such that $d\left(x, x^{\prime}\right) \leq d$, and for any subset $Y \subseteq \mathcal{M}_y(X)$ of outputs, we have
$$
\operatorname{Pr}\left[\mathcal{M}_q(x) \in Y\right] \leq e^{d e} \cdot \operatorname{Pr}\left[\mathcal{M}_{q^{\prime}}\left(x^{\prime}\right) \in Y\right] .
$$
Definition 2 (Differential privacy w.r.t. component). Let $X=\left(X_1, \ldots, X_n\right)$ be a metric space. Given $\epsilon \geq 0$, a mechanism $\mathcal{M}_q$ is $\epsilon$-differentially private w.r.t. the component $X_j$ if, for any $x, x^{\prime} \in X$ such that $d\left(x_j, x_j^{\prime}\right) \leq d, x_i=x_i^{\prime}$ for all $i \neq j$, and for any subset $Y \subseteq \mathcal{M}_q(X)$ of outputs, we have
$$
\operatorname{Pr}\left[\mathcal{M}_q(x) \in Y\right] \leq e^{d e} \cdot \operatorname{Pr}\left[\mathcal{M}_q\left(x^{\prime}\right) \in Y\right] .
$$
Definition 3. [Guessing advantage (discrete)] Let $x \in X$ be the data instance, $\mathcal{M}_{\mathrm{q}}$ the observation, $g$ the attacker goal, and $e$ the extra information. We say that advantage of guessing $g(x)$ is at most $\delta$ if, for any algorithm $A$,
$$
\left|\operatorname{Pr}\left[A\left(\mathcal{M}_r(x), e(x)\right)=g(x) \mid Y\right]-\operatorname{Pr}[A(e(x))=g(x) \mid Y]\right| \leq \delta
$$
where $Y=\left(\mathcal{M}_q(X)=\mathcal{M}_q(x)\right) \wedge(e(X)=e(x))$.
$$
R:=\sup _{x \in X, x^{\prime} \in X^{\prime}} d\left(x, x^{\prime}\right)
$$


$$
\epsilon=: f(p)=\frac{-\ln \left(\frac{p}{1-p} \cdot\left(\frac{1}{\delta+p}-1\right)\right)}{R} .
$$
We can do it by using common calculus. We have
$$
\frac{d f}{d p}(p)=\left(\frac{1}{(p+\delta)-(p+\delta)^2}-\frac{1}{(1-p)-(1-p)^2}\right) \cdot \frac{1}{R}
$$
and we have $\frac{d f}{d p}(p)=0$ for $p=\frac{1-\delta}{2}$.
AND
Theorem 1. Let $X=\left(X_1, \ldots, X_n\right)$, where $X_i$ are pairwise independent, and $R_i=\max _{x_i, x_1^{\prime} \in X_1} d\left(x_i, x_i^{\prime}\right)$. Let $\left(t_1, \ldots, t_n\right)$ be the actual data, and let $X^{\prime}=$ $\left\{\boldsymbol{x} \in X \mid d\left(t_i, x_i\right) \leq r_i\right\}$. Let $g_i(z):=\operatorname{Pr}_{\text {pre }}\left[x_i \mid d\left(x_i, t_i\right) \leq z\right]$. Let $\mathcal{M}_q$ be an $\epsilon-$ DP mechanism w.r.t. norm $\left\|x_1, \ldots, x_n\right\|_{\infty}$. To bound the guessing advantage of $X^{\prime}$ by $\delta$, we need to take
$$
\epsilon \leq \frac{-\ln \left(\frac{\prod_{i-1}^n g_i\left(r_i\right)}{\prod_{i-1}^i g_i\left(a_i\right)-\prod_{i-1}^n g_i\left(r_i\right)} \cdot\left(\frac{1}{\delta+\prod_{i-1}^n g_i\left(r_i\right)}-1\right)\right)}{a} .
$$
where $a_i$ is a freely chosen value satisfying $r_i<a_i \leq R_1$, and $a=\mid a_1, \ldots, a_n \|_{\infty}$. OR

Theorem 2. Let $X=\left(X_1, \ldots, X_n\right)$, where $X_i$ are pairwise independent, and $R_i=\max _{x_i, x_i^{\prime} \in X_i} d\left(x_i, x_i^{\prime}\right)$. Let $\left(t_1, \ldots, t_n\right)$ be the actual data, and let $X^{\prime}=$ $\left\{\boldsymbol{x} \in X \mid \bigvee_{i=1}^n d\left(t_i, x_i\right) \leq r_i\right\}$. Let $g_i(z):=\max _{t_i \in X_i^r} \operatorname{Pr}_{p r e}\left[x_i \mid d\left(x_i, t_i\right) \leq z\right]$. Let $\mathcal{M}_q$ be an $\epsilon-D P$ mechanism w.r.t. norm $\left|x_1, \ldots, x_n\right|_{\infty}$. To bound the guessing advarstage of $X^{\prime}$ by $\delta$, we need to take $\epsilon=\min _{k \in\{0,1, \ldots, n\}}\left(\epsilon_k\right)$, where
$$
\begin{aligned}
& \epsilon_0=\frac{-\ln \left(\frac{\prod_{i-1}^i g\left(a_i\right)-\prod_{i-1}^n g\left(a_i-1\right)}{\prod_{i-1}^n g\left(a_i-1\right)} \cdot\left(\frac{1}{\delta+\prod_{i-1}^n g\left(c_i\right)-\prod_{i-1}^n g\left(a_i-1\right)}-1\right)\right)}{a} ; \\
& \epsilon_k=\frac{-\ln \left(\frac{g e_k\left(r_k\right)}{g \varepsilon_k\left(a_k\right)-g_{t_k}\left(r_k\right)} \cdot\left(\frac{1}{\delta+g t_k\left(r_k\right)}-1\right)\right)}{\alpha} ; \\
&
\end{aligned}
$$
where $a_i$ is a freely chosen value satisfying $r_i \leq a_i \leq R_i$, and $a=\left|a_1, \ldots, a_n\right|_{\infty}$.


Definition 2.1 (Differential Privacy [9]). An algorithm $\mathcal{M}: \mathcal{X}^n \rightarrow Z$ satisfies $(E, \delta)$-differcntial minucy if
$$
\forall \vec{x} \sim \vec{x}^{\prime} \forall T \leq \mathcal{Z} \operatorname{Pr}\left[\mathcal{M}(\vec{x}) \in T \mid \leq e^z \cdot \operatorname{Pr}\left[\mathcal{M}\left(\vec{x}^{\prime}\right) \in T\right]+\delta .\right.
$$
We say an $(\varepsilon, b)$-differentially private algorithm satisties pare differential privacy when $\delta=0$ and apprarimate differential privacy when $\delta>0$. For pure differential privacy, we may omit the $\delta$ parameter from the notstion.
Separating Local \& Shuffled Differential Privacy via Histograms
Permutation entropy as a time series complexity measure belongs to the wider family of ordinal and symbolic methods. The main feature of ordinal methods is that they do not use the actual values of time series $\left(x_1, x_2, \ldots, x_N\right)$, but the information about relations $x_1<x_j$ or $x_1>x_j$ with nearest or distant neighbors. Because permutation patterns can have different lengths, the parameter $n$ is set. Next, a set of $N-n+1$ overlapping vectors is built $\delta X(i)=\left|x_i, x_{i+1}, \ldots, x_{i+n}-1, i=1, \ldots, N-n+1\right|$. Next, values in each vector are permuted in increasing order:
$$
\left\{x_{i+k_1-1} \leq x_{i+k_2-1} \leq \ldots \leq x_{i+k_{\mathrm{E}}-1} \leq k_1, k_2, \ldots, k_\pi \leq n\right\} .
$$
Finally, each vector is described by the permutation pattern $\left[k_1, k_2, \ldots, k_n\right\}$ of $n$ symbols $\{1, \ldots, n\}$. The relative frequency of each permutation pattern is calculated as follows:
$$
p(\pi)=\frac{Q(\pi)}{N-n+1} .
$$
where $Q(\pi)$ is the number of cocurnences of the pattern $\pi$. Permutation entropy of order $n \geq 2$ is defined as:
$$
H(n)=-\sum_{i=1}^{n !} p\left(\pi_i\right) \cdot \log \left(\pi_i\right)
$$
where for information entropy, a base $=2$ for $\log$ is assumed.
For example, for a given time series $\{6,8,5,7,4\}$ where $N=5$ and $n=3$, we have $5-3+1=3$ permutation patterns: $\{312\}$ as $x_5=5<x_1=6<x_2=8,\{231\}$ as $x_2=5<x_3=7<x_1=8$, and again, $\{312\}$ as $x_3=4<x_1=5<x_2=7$. Hence, $Q\left(\pi_1\right)=1, Q\left(\pi_2\right)=2$, and $p\left(\pi_1\right)=\frac{1}{3}, p\left(\pi_2\right)=\frac{2}{3}$, which is:
$$
H(n)=-\frac{1}{3} \cdot \log \left(\frac{1}{3}\right)+\left(-\frac{2}{3} \cdot \log \left(\frac{2}{3}\right)\right) \approx 0.528321+0.389975 \approx 0.918296 .
$$
Permutation Entropy as a Measure of Information Gain/Loss in the Different Symbolic Descriptions of Financial Data

Adjacent random variable
DEFINITION 1 (ADJACENT RANDOM VEctors). Let $X=$ $\left(X_1, \ldots, X_n\right)$ be an arbitrary random vector and let $X^{\prime}$ be other random vector. We will say that vectors $X$ and $X^{\prime}$ are adjacent if and only if
$$
X^{\prime}=\left(X_1, \ldots, X_i, X_{n+1}, X_{i+1}, \ldots, X_n\right),
$$
or
$$
X^{\prime}=\left(X_1, \ldots, X_{i-1}, X_{i+1}, \ldots, X_n\right),
$$
for any $i \in\{1, \ldots, n\}$.
DEFINITION 2 (DATA SENSITIVITY). We will say that data vector $X=\left(X_1, \ldots, X_n\right)$ and mechanism $M$ have data sensitivity $\Delta$ if an only if
$$
\left|M(X)-M\left(X^{\prime}\right)\right| \leqslant \Delta,
$$
Definition 3 (Noiseless Privacy). We say that a privacy mechanism $M$ and a random vector $X=\left(X_1, \ldots, X_n\right)$ preserve noiseless privacy with parameters $(\epsilon, \delta)$ if for any random vector $X^{\prime}$ such that $X$ and $X^{\prime}$ are adjacent we have
$$
\forall_{B \in B} P(M(X) \in B) \leqslant e^\epsilon P\left(M\left(X^{\prime}\right) \in B\right)+\delta .
$$



THEOREM 3. Let $X=\left(X_1, \ldots, X_n\right)$ be a data vector: We consider mechanism $M(X)=\sum_{i=1}^n\left(X_i\right)$. Let $E X_i=\mu_i$ and $E X_i^4<\infty$. Suppose there are dependency neighborhoods $N_i, i \in$ $\{1, \ldots, n\}$, where $D=\max _{1 \leqslant i \leqslant n}\left|N_i\right|$. Let $\sigma^2=\operatorname{Var}(M(X))$. If the data sensitivity is $\Delta$ then $M(X)$ is $(\epsilon, \delta)-N P$ with following parameters
$$
\epsilon=\sqrt{\frac{\Delta^2 \ln (n)}{\sigma^2}},
$$
and
$$
\delta=c(\epsilon) \sqrt{\frac{D^2}{\sigma^3} \sum_{i=1}^n E\left|X_i^*\right|^3+\frac{D^3 \sqrt{26}}{\sigma^2 \sqrt{\pi}} \sqrt{\sum_{i=1}^n E\left(X_i^*\right)^4}}+\frac{4}{5 \sqrt{n}},
$$
where $X_i^*=\left(X_i-\mu_i\right)$ and
$$
c(\epsilon)=2\left(1+e^\epsilon\right)\left(\frac{2}{\pi}\right)^{\frac{1}{4}} .
$$
THEOREM 2. Let $X=\left(X_1, \ldots, X_n\right)$ be a data vector, where $X_i$ are independent random variables. Let $\mu_i=E X_i$ and $\sigma^2=$ $\frac{\sum_{i-1}^n \operatorname{Var}\left(X_i\right)}{n}$ and $E\left|X_i\right|^3<\infty$ for every $i \in\{1, \ldots, n\}$. Consider mechanism $M(X)=\sum_{i=1}^n\left(X_i\right)$. We denote data sensitivity of vector $X$ and mechanism $M$ as $\Delta . M(X)$ is $(\epsilon, \delta)-N P$ with following parameters
$$
\epsilon=\sqrt{\frac{\Delta^2 \ln (n)}{n \sigma^2}},
$$
and
$$
\delta=\frac{1.12 \sum_{i=1}^n E\left|X_i-\mu_i\right|^3}{\left(n \sigma^2\right)^{\frac{3}{2}}}\left(1+e^e\right)+\frac{4}{5 \sqrt{n}}
$$


THEOREM 5. Let $X=\left(X_1, \ldots, X_n\right)$ be a data vector. Denote set of all indexes by $[n]$. Assume that adversary knows the exact values of at most fraction $\gamma$ of users. Denote the set of indexes of compromised users by $\Gamma$, where $|\Gamma|=\gamma n$. We consider mechanism $M(X)=\sum_{i=1}^n\left(X_i\right)$. Let $E X_i=\mu_i$ and $E X_i^4<\infty$. Suppose there are dependency neighborhonds $N_i, i \in\{1, \ldots, n\}$, where $X=\max _{1 \zeta i \zeta n}\left|N_i\right|$. Let $\sigma_{\Gamma}^2=\operatorname{Var}(X \backslash \Gamma)$. If the data sensitivity is $\Delta$ then $M(X)$ is $(\epsilon, \delta)$-NP with following parameters
$$
\epsilon=\sqrt{\frac{\Delta^2 \ln ((1-\gamma) n)}{\sigma_{\Gamma}^2}},
$$
and
$$
\delta=c(\epsilon) \sqrt{\frac{D^2}{\sigma_{\Gamma}^3} M_X^3+\frac{D^{\frac{3}{2}} \sqrt{26}}{\sigma^2 \sqrt{\pi}} \sqrt{M_X^4}}+\frac{4}{5 \sqrt{(1-\gamma) n}},
$$
where
$$
\begin{aligned}
M_X^3 & =\sum_{i \in[n] \backslash \Gamma} E\left|X_i-\mu_i\right|^3 \\
M_X^4 & =\sum_{i \in[n] \backslash \Gamma} E\left(X_i-\mu_i\right)^4
\end{aligned}
$$
and
$$
c(\epsilon)=2\left(1+e^e\right)\left(\frac{2}{\pi}\right)^{\frac{1}{4}} .
$$


THEOREM 4. Let $X=\left(X_1, \ldots, X_n\right)$ be a data vector, where $X_i$ are independent random variables. Denote set of all indexes by $[n]$. Assume that adversary knows the exact values of at most fraction $\gamma$ of users. Denote the set of indexes of compromised users by $\Gamma$, where $|\Gamma|=\gamma n$. Let $\mu_i=E X_i$ and $\sigma_{\Gamma}^2=\frac{\sum_{i \in[n] \backslash \Gamma} \operatorname{Var}\left(X_i\right)}{(1-\gamma)^n}$ and $E\left|X_i\right|^3<\infty$ for every $i \in\{1, \ldots, n\}$. Consider mechanism $M(X)=\sum_{i=1}^n\left(X_i\right)$. We denote data sensitivity of vector $X$ and mechanism $M$ as $\Delta . M(X)$ is $(\epsilon, \delta)$-NP with following parameters
$$
\epsilon=\sqrt{\frac{\Delta^2 \ln ((1-\gamma) n)}{(1-\gamma) n \sigma_{\Gamma}^2}},
$$
and
$$
\delta=\frac{1.12 \sum_{i \in[n] \backslash \Gamma} E\left|X_i-\mu_i\right|^3}{\left(\sum_{i \in[n] \backslash \Gamma \Gamma} \operatorname{Var}\left(X_i\right)\right)^{\frac{3}{2}}}\left(1+e^e\right)+\frac{4}{5 \sqrt{n}} .
$$
Towards Extending Noiseless Privacy - Dependent Data and More Practical Approach
Definition 1. We say that there is a $\rho_1$-to- $\rho_2$ privacy breach with respect to property $Q(x)$ if for some $y \in V_Y$
$$
\begin{aligned}
& \quad \mathbf{P}[Q(X)] \leqslant \rho_1 \text { and } \quad \mathbf{P}[Q(X) \mid Y=y] \geqslant \rho_2 . \\
& \gamma=\frac{\rho_2}{\rho_1} \cdot \frac{1-\rho_1}{1-\rho_2}
\end{aligned}
$$
Limiting Privacy Breaches in Privacy Preserving Data Mining


Theorem 4.1. For a given group assignment $\mathcal{G}$ on a set of $n$ data owners, if a shuffing mechanism $\mathcal{A}: \mathcal{Y}^n \rightarrow \mathcal{Y}^n$ is $(\alpha, \mathcal{G})$-doprivate, then for each data owner $D O_i, i \in[n]$,
$$
\max _{\substack{i \in[n] \\ a, b \in \mathcal{X}}}\left|\log \frac{\operatorname{Prp}\left|x_i=a\right| \mathbf{z},\left\{y_{G_i}\right\}, \mathbf{y}_{\bar{G}_i} \mid}{\operatorname{Prp}\left|x_i=b\right| \mathbf{z},\left\{y_{G_i}\right\}, \mathbf{y}_{\bar{G}_i} \mid}-\log \frac{\operatorname{Pr} p\left|x_i=a\right|\left\{y_{G_i}\right\}, \mathbf{y}_{\bar{G}_i} \mid}{\operatorname{Prp}\left|x_i=b\right|\left\{y_{G_i}\right\}, \mathbf{y}_{\bar{G}_i} \mid}\right| \leq \alpha
$$
for a prior distribution $\mathcal{P}$, where $\mathrm{z}=\mathcal{A}(\mathrm{y})$ and $\mathrm{y}_{\bar{G}}$, is the noisy sequence for data owners outside $G_i$, See App A.S for the proof and further discussion on the semantic mearing of the above guarantee.
Theorem 4.2. For $\mathcal{A}(\mathcal{M}(\mathbf{x}))=\mathrm{z}$ where $\mathcal{M}(\cdot)$ is $\epsilon-L D P$ and $\mathcal{A}(\cdot)$ is $\alpha-d_\sigma$ private, we have
$$
\left.\operatorname{Pr}\left|\mathcal{D}_{\text {Adt loses }}\right| \geq 1 \frac{r-k}{k}\left|e^{-(2 \mathrm{ke}+\alpha)} \cdot \operatorname{Pr}\right| \mathcal{D}_{\text {Adr w wins }}\right]
$$
for any input subgroup $I<G, r=\left|G_i\right|$ and $k<r / 2$.
The adversary's ability to re-identify the $\left\{z_I\right\}$ values comes partially from the bag of walues (quantified by $\epsilon$ ) and partially from the order (quantified by $\alpha$ ). We highlight two implications of this fact.
- When $\epsilon$ is small ( $\& 1)$, an adversary's ability to re-identify the noisy values $\left\{z_T\right\}$ originating from $I$ may very well be dominated by $\alpha$. For instance, if $\epsilon=0.2$ and $k=5$, the adversary's advantage is dominated by $\alpha$ for any $\alpha>2$. When using LDP alone (no shuffling), $\alpha=\infty$ and the adversary can exactly recover which values came from Alice's household. As such, even a moderate $\alpha$ value (obtained via $d_\sigma$-privacy) significantly reduces the ability to re-identify the values.
- When the loss is dominated by $\epsilon(2 k \epsilon \ngtr a)$, the above expression allows us to disentangle the sounce of privacy loss. In this regime, adversaries get most of their advantage from the bag of values released, not from the order of the release. That is, even if $\alpha=0$ (uniform random shufling), participants still suffer a large risk of re-identification simply due to the noisy values being reported. Thus, no shuffling mechanism can prevent re-identification in this regime.


==> note.txt <==
Introduction
==============


The internet provides an open platform for several forms on interactions among users. Given the open nature of the web, there are trust issues due to bad actors taking advantage of unsuspecting users. Cryptography-based systems can provide the right tool for achieving trust. There are two broad categories of cryptosystems: Symmetric-Key encryption and Asymmetric-Key encryption~\cite{Diffie2006}. Same key is used for encryption and decryption of messages in Symmetric-Key encryption, whereas a pair of key (private and public key) is used encryption and decryption respectively in Asymmetric-Key encryption.


Authenticated encryption allows multiple parties to exchange their messages with secrecy and integrity. User can verify the real identify of message creator and prevent message forgeries that can erode trust.The present-day electronic transaction is only possible partly due to the invention of secure authenticated encryption schemes. Our work uses Symmetric-Key encryption primitive for building our authenticated encryption scheme. This is different for digital signatures~\cite{Diffie2006} that are based on Asymmetric-Key encryption.

















@article{Diffie2006,
    author = {Diffie, Whitfield and Hellman, Martin},
    title = {{New Directions in Cryptography}},
    year = {2006},
    volume = {22},
    number = {6},
    journal = {{IEEE Transactions on Information Theory}},
    pages = {644--654},
    numpages = {11}
}





